Large Deviations of Gaussian Neural Networks with ReLU activation

We prove a large deviation principle for deep neural networks with Gaussian weights and at most linearly growing activation functions, such as ReLU. This generalises earlier work, in which bounded and continuous activation functions were considered. In practice, linearly growing activation functions such as ReLU are most commonly used. We furthermore simplify previous expressions for the rate function and provide a power-series expansions for the ReLU case.

==> OldTexFiles/data.csv <==
0.1	0.057341114
0.11	0.064043258
0.12000000000000001	0.070960979
0.13	0.07810686
0.14	0.085494574
0.15000000000000002	0.093139011
0.16	0.10105642265604703
0.17	0.10926459422286532
0.18	0.11778303565638346
0.19	0.12663321040541434
0.2	0.13583879983375266
0.21000000000000002	0.1454260140610371
0.22	0.15542395867592523
0.23	0.16586506974481455
0.24000000000000002	0.17678563287204954
0.25	0.18822640645959765
0.26	0.2002333751591373
0.27	0.212858667
0.28	0.22616168132980302
0.29000000000000004	0.24021047906142595
0.30000000000000004	0.2550835279915412
0.31	0.2708718991209292
0.32	0.287682072
0.33	0.3056395615508973
0.33999999999999997	0.3248936603585267
0.35	0.3456237542897329
0.36	0.3680478542933617
0.37	0.3924343592673119
0.38	0.41911862397029964
0.39	0.44852688478058844
0.4	0.48121182505960364
0.41000000000000003	0.5179072707948363
0.42000000000000004	0.5596157879354228
0.43000000000000005	0.6077560590991823
0.44000000000000006	0.6644264985791158
0.45000000000000007	0.7329152583454234
0.45999999999999996	0.8187956261619082
0.47	0.9326527223814479
0.48	1.0986122886681093
0.49	1.3951386116631719


==> OldTexFiles/data0.csv <==
-1 0
0 0
1 1

==> OldTexFiles/data1.csv <==
0.1	0.13992943627522944
0.11	0.12811472095511814
0.12000000000000001	0.11741979514358822
0.13	0.10768812153319857
0.14	0.098795049
0.15000000000000002	0.090639553
0.16	0.08313851
0.17	0.07622263
0.18	0.06983349
0.19	0.063921336
0.2	0.058443413
0.21000000000000002	0.053362689
0.22	0.048646857
0.23	0.044267549792489605
0.24000000000000002	0.04019971
0.25	0.036421086
0.26	0.032911821564210235
0.27	0.029654114853576163
0.28	0.026631940283638005
0.29000000000000004	0.023830815084734905
0.30000000000000004	0.021237603592184923
0.31	0.018840351984254846
0.32	0.016628148
0.33	0.014591001
0.33999999999999997	0.012719737714907425
0.35	0.011005917
0.36	0.009441749
0.37	0.008020031
0.38	0.006734086
0.39	0.005577715
0.4	0.004545149
0.41000000000000003	0.003631011
0.42000000000000004	0.002830279
0.43000000000000005	0.002138258
0.44000000000000006	0.001550546
0.45000000000000007	0.001063017
0.45999999999999996	0.000671791
0.47	0.000373218
0.48	0.000163861
0.49	4.04759E-05
0.5	0
0.51	3.9537E-05
0.52	0.000156345
0.53	0.000347827
0.54	0.000611518
0.55	0.000945079
0.56	0.001346285
0.5700000000000001	0.001813021
0.58	0.002343273
0.59	0.002935122
0.6	0.003586737
0.61	0.00429637
0.62	0.005062354
0.63	0.005883092
0.64	0.006757058
0.65	0.007682792
0.66	0.008658893
0.67	0.00968402
0.6799999999999999	0.010756887382769285
0.69	0.011876258753849253
0.7	0.013040949
0.71	0.014249817354102008
0.72	0.015501769333823454
0.73	0.016795750578942798
0.74	0.018130747
0.75	0.019505781
0.76	0.020919912
0.77	0.022372232148694854
0.78	0.023861867
0.79	0.025387973
0.8	0.026949734432886015
0.8099999999999999	0.028546365
0.82	0.030177103229534076
0.83	0.031841216
0.84	0.033537991085473735
0.85	0.035266742
0.86	0.037026805
0.87	0.038817533770128795
0.88	0.040638306
0.89	0.042488518
0.9	0.044367584
0.91	0.046274936
0.92	0.048210024
0.93	0.050172314
0.94	0.052161288
0.95	0.054176442934349985
0.96	0.056217290087626694
0.97	0.058283355
0.98	0.060374177146479274
0.99	0.062489307992301533
1	0.064628312
1.01	0.066790766
1.02	0.068976257
1.03	0.071184385
1.04	0.073414759
1.05	0.075667
1.06	0.077940738
1.07	0.080235611
1.08	0.08255127
1.09	0.084887372
1.1	0.087243583
1.11	0.08961958
1.12	0.092015043
1.1300000000000001	0.094429665
1.1400000000000001	0.096863144
1.1500000000000001	0.099315185
1.1600000000000001	0.10178550164598575
1.1700000000000002	0.1042738123825787
1.1800000000000002	0.10677984380688887
1.1900000000000002	0.10930332845786321
1.2000000000000002	0.11184400507588972
1.2100000000000002	0.1144016184092552
1.2200000000000002	0.11697591902817607
1.2300000000000002	0.11956666314604725
1.2400000000000002	0.12217361244757247
1.2500000000000002	0.12479653392345878
1.26	0.1274352
1.27	0.13008938694288283
1.28	0.13275887759609148
1.29	0.13544345835374588
1.3	0.1381429204665408
1.31	0.14085705962141074
1.32	0.14358567581458406
1.33	0.14632857322919435
1.34	0.14908556011725208
1.35	0.15185644868579024
1.36	0.1546410549870072
1.37	0.15743919881223756
1.3800000000000001	0.16025070358959168
1.3900000000000001	0.16307539628511078
1.4000000000000001	0.1659131073072934
1.4100000000000001	0.16876367041485438
1.4200000000000002	0.1716269226275856
1.4300000000000002	0.17450270414019298
1.4400000000000002	0.17739085823899006
1.4500000000000002	0.18029123122133556
1.4600000000000002	0.18320367231770485
1.4700000000000002	0.1861280336162933
1.4800000000000002	0.18906416999005166
1.4900000000000002	0.19201193902606023
1.5000000000000002	0.19497120095715081
1.51	0.1979418185956913
1.52	0.20092365726945044
1.53	0.2039165847594641
1.54	0.2069204712398283
1.55	0.20993518921934723
1.56	0.2129606134849674
1.57	0.21599662104693232
1.58	0.21904309108559505
1.59	0.22209990489982803
1.6	0.22516694585697286
1.61	0.22824409934427478
1.62	0.23133125272174876
1.6300000000000001	0.23442829527642672
1.6400000000000001	0.23753511817793696
1.6500000000000001	0.2406516144353696
1.6600000000000001	0.24377767885538282
1.6700000000000002	0.24691320800150754
1.6800000000000002	0.2500581001546088
1.6900000000000002	0.25321225527446445
1.7000000000000002	0.2563755749624241
1.7100000000000002	0.259547962
1.7200000000000002	0.262729322
1.7300000000000002	0.2659195613167457
1.7400000000000002	0.2691185868725292
1.7500000000000002	0.2723263083908693
1.7600000000000002	0.27554263659440476
1.77	0.2787674836132914
1.78	0.2820007629552973
1.79	0.28524238947669556
1.8	0.28849227935392996
1.81	0.2917503500560283
1.82	0.29501652031773984
1.83	0.29829071011337427
1.84	0.30157284063131923
1.85	0.30486283424921684
1.86	0.30816061450977716
1.87	0.31146610609720965
1.8800000000000001	0.31477923481425407
1.8900000000000001	0.3180999275597914
1.9000000000000001	0.321428112
1.9100000000000001	0.3247637180821662
1.9200000000000002	0.3281066749437537
1.9300000000000002	0.331456914
1.9400000000000002	0.3348143672008237
1.9500000000000002	0.33817896769511757
1.9600000000000002	0.34155064943543384
1.9700000000000002	0.3449293473479197
1.9800000000000002	0.34831499727677717
1.9900000000000002	0.3517075359668059
2	0.3551069010463624
